120 Tbit/s Transmission over Single Mode Fibre using Continuous 91 nm Hybrid Raman-EDFA Amplification

Hybrid distributed Raman-EDFA amplifiers, with a continuous 91 nm gain bandwidth, are used to enable a record single mode fibre transmission capacity of 120.0 Tbit/s using 312x35 GBd DP-256QAM over 9x70 km spans.

==> postfec.csv <==
ChIndex,Fc,coderate,GMI,postFECBER,SNR,preFECBER
-1,185.58,0.45,8.3269,0,13.848,0.16456
0,185.61,0.556,10.416,0,17,0.11055
1,185.65,0.642,11.013,0,17.922,0.096542
2,185.68,0.691,11.51,0,18.641,0.08584
3,185.72,0.691,11.516,0,18.674,0.085429
4,185.75,0.691,11.573,0,18.76,0.083964
5,185.79,0.696,11.589,0.00028299,18.788,0.08401
6,185.82,0.686,11.496,0,18.619,0.085616
7,185.86,0.696,11.605,2.691e-05,18.788,0.083325
8,185.89,0.691,11.557,0.00011661,18.737,0.084504
9,185.93,0.691,11.552,0,18.734,0.084416
10,185.96,0.691,11.586,0,18.78,0.083824
11,186,0.696,11.628,0.00028704,18.85,0.083059
12,186.03,0.691,11.543,0.00012992,18.72,0.084702
13,186.07,0.691,11.576,0,18.77,0.084206
14,186.1,0.696,11.628,0,18.884,0.082867
15,186.14,0.696,11.561,0.00025203,18.775,0.084184
16,186.17,0.696,11.643,0,18.866,0.08261
17,186.21,0.696,11.663,0,18.904,0.082408
18,186.24,0.702,11.759,0,19.075,0.080115
19,186.28,0.696,11.604,2.9225e-05,18.79,0.083328
20,186.31,0.696,11.743,0,19.008,0.080412
21,186.35,0.696,11.761,0,19.056,0.079827
22,186.38,0.702,11.698,1.4178e-05,18.922,0.081261
23,186.42,0.691,11.586,0,18.789,0.084109
24,186.45,0.702,11.765,0,19.081,0.080119
25,186.49,0.696,11.635,0,18.855,0.082719
26,186.52,0.702,11.724,0,18.97,0.080761
27,186.56,0.708,11.775,0,19.079,0.079682
28,186.59,0.702,11.696,9.809e-05,18.961,0.081139
29,186.63,0.696,11.681,0,18.932,0.081857
30,186.66,0.696,11.688,0,18.95,0.081605
31,186.7,0.686,11.593,0,18.781,0.083445
32,186.73,0.696,11.757,0,19.034,0.080267
33,186.77,0.691,11.731,0,19.018,0.080526
34,186.8,0.696,11.66,0.00021412,18.912,0.082092
35,186.84,0.691,11.671,0.00019502,18.923,0.082146
36,186.87,0.691,11.68,0,18.952,0.081525
37,186.91,0.696,11.786,0,19.093,0.079507
38,186.94,0.696,11.585,2.6042e-06,18.787,0.083785
39,186.98,0.702,11.812,0,19.156,0.079118
40,187.01,0.702,11.701,0.00015133,18.935,0.081254
41,187.05,0.708,11.785,0.00012876,19.126,0.079086
42,187.08,0.702,11.771,1.1574e-06,19.078,0.079894
43,187.12,0.702,11.828,0,19.185,0.078552
44,187.15,0.708,11.799,0.00019068,19.145,0.079474
45,187.19,0.702,11.767,4.3981e-05,19.072,0.080075
46,187.22,0.702,11.779,0,19.135,0.079408
47,187.26,0.696,11.793,0,19.112,0.079525
48,187.29,0.702,11.789,5.6424e-05,19.105,0.079297
49,187.33,0.702,11.807,0.00018692,19.132,0.079243
50,187.36,0.696,11.807,0,19.132,0.078869
51,187.4,0.691,11.755,0,19.074,0.080003
52,187.43,0.696,11.653,0,18.89,0.082308
53,187.47,0.696,11.757,0.0002963,19.063,0.079922
54,187.5,0.691,11.626,0,18.866,0.082741
55,187.54,0.708,11.789,0.00017737,19.07,0.079384
56,187.57,0.702,11.817,0,19.179,0.078581
57,187.61,0.708,11.898,6.3657e-06,19.273,0.076974
58,187.64,0.696,11.729,0,19.022,0.080564
59,187.68,0.696,11.767,0,19.049,0.079926
60,187.71,0.686,11.731,0,19.064,0.080259
61,187.75,0.696,11.838,0,19.224,0.078529
62,187.78,0.702,11.81,0,19.13,0.078837
63,187.82,0.702,11.787,0,19.094,0.079283
64,187.85,0.708,11.849,0,19.186,0.077752
65,187.89,0.708,11.849,0,19.192,0.077942
66,187.92,0.702,11.844,0,19.215,0.078149
67,187.96,0.708,11.882,0.00017737,19.219,0.077436
68,187.99,0.702,11.837,7.3495e-05,19.15,0.078315
69,188.03,0.708,11.873,0,19.229,0.07781
70,188.06,0.702,11.893,0,19.266,0.07678
71,188.1,0.696,11.73,0,19.015,0.080586
72,188.13,0.708,11.919,0.00013166,19.338,0.076574
73,188.17,0.702,11.867,0,19.23,0.077737
74,188.2,0.714,11.857,0.00028125,19.219,0.078065
75,188.24,0.702,11.7,0,18.965,0.08115
76,188.27,0.714,11.912,1.7361e-06,19.289,0.076513
77,188.31,0.708,11.825,0,19.163,0.078707
78,188.34,0.708,11.803,0.00011198,19.095,0.078721
79,188.38,0.708,11.935,0,19.326,0.076249
80,188.41,0.702,11.777,0,19.092,0.079418
81,188.45,0.702,11.792,0,19.112,0.079222
82,188.48,0.708,11.902,0,19.277,0.076708
83,188.52,0.702,11.719,0,19.005,0.080584
84,188.55,0.708,11.797,0.00018345,19.115,0.078833
85,188.59,0.708,11.849,0,19.195,0.077684
86,188.62,0.708,11.873,0,19.234,0.077543
87,188.66,0.708,11.812,0.0002338,19.152,0.078484
88,188.69,0.702,11.723,1.5914e-05,19.01,0.080683
89,188.73,0.708,11.883,0,19.227,0.077171
90,188.76,0.714,11.977,3.125e-05,19.385,0.075209
91,188.8,0.696,11.775,0,19.099,0.07958
92,188.83,0.702,11.847,0,19.236,0.0783
93,188.87,0.708,11.927,0,19.356,0.076422
94,188.9,0.714,11.945,0.00017361,19.349,0.075744
95,188.94,0.714,11.911,0.00011256,19.261,0.076518
96,188.97,0.708,11.94,0,19.338,0.075856
97,189.01,0.714,11.992,0.00022714,19.413,0.07509
98,189.04,0.714,11.979,0,19.398,0.074992
99,189.08,0.714,11.95,0,19.378,0.075638
100,189.11,0.708,11.784,0.00012211,19.118,0.079155
101,189.15,0.686,11.712,0,19.005,0.08102
102,189.18,0.702,11.857,0,19.182,0.077722
103,189.22,0.714,11.907,0.00021152,19.285,0.076635
104,189.25,0.702,11.854,0,19.21,0.078072
105,189.29,0.714,11.917,9.9537e-05,19.326,0.076459
106,189.32,0.708,11.9,0,19.242,0.077418
107,189.36,0.708,11.873,0,19.204,0.077519
108,189.39,0.708,11.88,0,19.242,0.077369
109,189.43,0.708,11.856,9.9826e-05,19.221,0.07783
110,189.46,0.708,11.866,0,19.194,0.07754
111,189.5,0.708,11.881,0,19.245,0.077404
112,189.53,0.708,11.903,0,19.322,0.076822
113,189.57,0.708,11.86,0,19.178,0.077962
114,189.6,0.708,11.779,0.00029485,19.103,0.079665
115,189.64,0.702,11.775,0.0002662,19.099,0.079318
116,189.67,0.696,11.617,0,18.803,0.082998
117,189.71,0.714,12.007,0,19.439,0.074883
118,189.74,0.696,11.703,0,18.941,0.081407
119,189.78,0.702,11.907,0,19.289,0.076838
120,189.81,0.702,11.835,0,19.201,0.078275
121,189.85,0.708,11.896,0,19.239,0.07684
122,189.88,0.708,11.849,0.00013773,19.201,0.078015
123,189.92,0.714,11.909,0.00014497,19.261,0.077044
124,189.95,0.702,11.859,0,19.223,0.077673
125,189.99,0.708,11.779,0.00022222,19.1,0.079914
126,190.02,0.702,11.741,0,19.051,0.080085
127,190.06,0.714,11.935,0.00018576,19.325,0.075737
128,190.09,0.702,11.75,0,19.04,0.080037
129,190.13,0.708,11.903,1.2153e-05,19.343,0.07662
130,190.16,0.696,11.826,0,19.184,0.078626
131,190.2,0.708,11.928,0.00015133,19.299,0.076542
132,190.23,0.708,11.81,0.00022888,19.103,0.078881
133,190.27,0.708,11.787,5.4977e-06,19.143,0.079277
134,190.3,0.696,11.576,0,18.821,0.083988
135,190.34,0.708,11.903,0,19.316,0.076653
136,190.37,0.702,11.733,0,18.982,0.080459
137,190.41,0.686,11.595,0,18.782,0.083226
138,190.44,0.696,11.623,0.00023727,18.827,0.082962
139,190.48,0.702,11.808,0,19.142,0.078605
140,190.51,0.702,11.919,0,19.316,0.076355
141,190.55,0.714,12.048,0,19.501,0.07373
142,190.58,0.708,11.922,0.00013831,19.32,0.076439
143,190.62,0.696,11.602,0,18.828,0.083448
144,190.65,0.708,11.94,0,19.331,0.076164
145,190.69,0.708,11.837,4.0509e-06,19.187,0.078299
146,190.72,0.708,11.835,0.00021991,19.18,0.078215
147,190.76,0.696,11.762,0,19.081,0.079723
148,190.79,0.708,11.797,1.8808e-05,19.124,0.079128
149,190.83,0.702,11.799,1.9387e-05,19.13,0.079158
150,190.86,0.702,11.777,0,19.062,0.079576
151,190.9,0.714,11.875,0.00016233,19.265,0.077485
152,190.93,0.702,11.784,0,19.089,0.079474
153,190.97,0.708,11.853,0.00028819,19.213,0.078036
154,191,0.708,11.935,0,19.328,0.076414
155,191.04,0.686,11.547,0,18.755,0.084796
156,191.07,0.691,11.603,0,18.788,0.083279
157,191.11,0.696,11.555,0.00014439,18.735,0.084389
158,191.14,0.691,11.485,0.00021817,18.667,0.086026
159,191.18,0.686,11.4,0,18.507,0.088042
160,191.21,0.691,11.626,0,18.861,0.08287
161,191.25,0.686,11.567,0,18.775,0.083583
162,191.28,0.696,11.552,0.00022772,18.714,0.08463
163,191.32,0.708,11.75,0.00020978,19.036,0.080464
164,191.35,0.691,11.634,0,18.902,0.082579
165,191.39,0.696,11.626,0,18.855,0.082638
166,191.42,0.696,11.742,0,19.037,0.080385
167,191.46,0.696,11.751,0,19.074,0.08003
168,191.49,0.708,11.861,0,19.211,0.077514
169,191.53,0.702,11.732,0,19.022,0.080449
170,191.56,0.708,11.817,0,19.196,0.078507
171,191.6,0.702,11.753,5.8738e-05,19.053,0.080292
172,191.63,0.714,11.891,0.0001412,19.261,0.076697
173,191.67,0.708,11.808,7.5231e-05,19.14,0.078791
174,191.7,0.691,11.655,0,18.948,0.082091
175,191.74,0.696,11.645,6.4236e-05,18.861,0.082232
176,191.77,0.708,11.852,9.6644e-05,19.198,0.077968
177,191.81,0.702,11.756,0,19.07,0.079762
178,191.84,0.691,11.627,0,18.826,0.082755
179,191.88,0.696,11.597,0.00016956,18.779,0.083503
180,191.91,0.696,11.6,0.00024392,18.784,0.083286
181,191.95,0.702,11.761,0.00021528,19.085,0.079654
182,191.98,0.702,11.743,0,19.031,0.080458
183,192.02,0.708,11.83,0.00026071,19.171,0.078366
184,192.05,0.702,11.683,0,18.941,0.081376
185,192.09,0.696,11.753,0,19.058,0.080268
186,192.12,0.686,11.596,0,18.856,0.083434
187,192.16,0.696,11.757,0,19.062,0.080066
188,192.19,0.691,11.676,0,18.974,0.081697
189,192.23,0.696,11.715,0,19.03,0.081151
190,192.26,0.696,11.687,0,18.952,0.08103
191,192.3,0.696,11.751,0,19.022,0.080201
192,192.33,0.702,11.839,0,19.18,0.078441
193,192.37,0.702,11.807,4.022e-05,19.138,0.078709
194,192.4,0.691,11.626,0.00021238,18.86,0.08266
195,192.44,0.696,11.735,0.00014786,19.059,0.080382
196,192.47,0.691,11.665,0,18.924,0.082014
197,192.51,0.686,11.626,0,18.841,0.082927
198,192.54,0.686,11.566,0,18.796,0.083911
199,192.58,0.696,11.701,0.00020313,18.969,0.081411
200,192.61,0.68,11.592,0,18.85,0.083402
201,192.65,0.68,11.533,0,18.704,0.08455
202,192.68,0.686,11.552,0,18.707,0.084318
203,192.72,0.691,11.676,0.00022049,18.972,0.08188
204,192.75,0.68,11.545,0,18.733,0.084643
205,192.79,0.696,11.712,0,18.99,0.0809
206,192.82,0.696,11.675,0,18.942,0.081857
207,192.86,0.691,11.632,0,18.869,0.082951
208,192.89,0.686,11.598,0,18.867,0.083422
209,192.93,0.691,11.569,0,18.773,0.084188
210,192.96,0.691,11.604,0,18.794,0.08346
211,193,0.696,11.672,0,18.924,0.081612
212,193.03,0.691,11.688,0,18.952,0.081436
213,193.07,0.696,11.701,0,18.971,0.081161
214,193.1,0.696,11.662,2.7778e-05,18.933,0.081766
215,193.14,0.691,11.612,0,18.833,0.083001
216,193.17,0.642,11.098,0,18.051,0.094827
217,193.21,0.696,11.752,0,19.094,0.080066
218,193.24,0.696,11.706,0,18.975,0.081073
219,193.28,0.696,11.661,0.00013484,18.91,0.082284
220,193.31,0.691,11.482,0,18.631,0.085811
221,193.35,0.691,11.533,0,18.738,0.084816
222,193.38,0.696,11.632,0,18.832,0.082867
223,193.42,0.691,11.494,0,18.649,0.086079
224,193.45,0.696,11.62,0.00012905,18.842,0.082747
225,193.49,0.68,11.621,0,18.83,0.083042
226,193.52,0.686,11.591,0,18.783,0.083573
227,193.56,0.68,11.517,0.00021065,18.706,0.085089
228,193.59,0.686,11.568,0.00021296,18.808,0.08392
229,193.63,0.696,11.695,6.6551e-05,18.93,0.081761
230,193.66,0.691,11.57,0.00022541,18.742,0.084434
231,193.7,0.675,11.3,0,18.353,0.089771
232,193.73,0.686,11.494,0,18.653,0.085595
233,193.77,0.686,11.542,0,18.764,0.084697
234,193.8,0.68,11.475,0,18.599,0.08634
235,193.84,0.68,11.455,0,18.57,0.086861
236,193.87,0.667,11.383,0,18.463,0.087849
237,193.91,0.686,11.576,0,18.774,0.083784
238,193.94,0.686,11.484,0,18.673,0.086124
239,193.98,0.686,11.59,1.5625e-05,18.833,0.083721
240,194.01,0.68,11.515,0,18.688,0.085426
241,194.05,0.68,11.464,8.6806e-07,18.61,0.086504
242,194.08,0.675,11.457,0,18.58,0.086376
243,194.12,0.686,11.529,0,18.719,0.08478
244,194.15,0.68,11.472,0,18.624,0.086044
245,194.19,0.68,11.453,0,18.626,0.086578
246,194.22,0.667,11.383,0,18.461,0.088382
247,194.26,0.667,11.368,0,18.503,0.088423
248,194.29,0.68,11.468,0,18.652,0.086052
249,194.33,0.68,11.353,0.00029196,18.462,0.088927
250,194.36,0.686,11.458,0,18.567,0.086368
251,194.4,0.686,11.521,0,18.662,0.085141
252,194.43,0.686,11.372,0,18.508,0.088125
253,194.47,0.68,11.408,0,18.495,0.087547
254,194.5,0.686,11.431,9.5486e-06,18.554,0.087069
255,194.54,0.686,11.519,0,18.689,0.085264
256,194.57,0.686,11.501,0,18.699,0.085361
257,194.61,0.691,11.551,0,18.704,0.084798
258,194.64,0.68,11.343,0,18.432,0.088884
259,194.68,0.675,11.374,0,18.47,0.08834
260,194.71,0.68,11.466,0,18.651,0.08625
261,194.75,0.686,11.48,0,18.67,0.085813
262,194.78,0.686,11.493,0,18.685,0.085591
263,194.82,0.686,11.483,0,18.661,0.085935
264,194.85,0.68,11.459,0,18.602,0.086316
265,194.89,0.68,11.395,0,18.502,0.087717
266,194.92,0.691,11.543,0,18.731,0.084593
267,194.96,0.686,11.497,0,18.663,0.08572
268,194.99,0.68,11.484,0,18.667,0.085866
269,195.03,0.667,11.307,0,18.379,0.089612
270,195.06,0.68,11.398,0,18.505,0.087691
271,195.1,0.675,11.395,0,18.507,0.087651
272,195.13,0.667,11.365,0,18.507,0.088728
273,195.17,0.675,11.462,0.00011372,18.632,0.086497
274,195.2,0.686,11.567,0,18.799,0.084033
275,195.24,0.686,11.375,0,18.513,0.087915
276,195.27,0.675,11.229,9.8669e-05,18.221,0.091735
277,195.31,0.686,11.392,0,18.498,0.087847
278,195.34,0.686,11.463,0,18.582,0.086531
279,195.38,0.691,11.535,4.919e-06,18.704,0.084812
280,195.41,0.667,11.378,0,18.496,0.088459
281,195.45,0.642,11.141,0,18.134,0.093307
282,195.48,0.675,11.353,0,18.438,0.088806
283,195.52,0.675,11.371,0,18.459,0.088586
284,195.55,0.686,11.447,0,18.553,0.086958
285,195.59,0.675,11.309,0,18.371,0.089817
286,195.62,0.68,11.301,0,18.357,0.09001
287,195.66,0.675,11.328,0,18.402,0.089371
288,195.69,0.667,11.303,0,18.369,0.09003
289,195.73,0.642,11.21,0,18.251,0.092069
290,195.76,0.642,11.256,0,18.307,0.09079
291,195.8,0.667,11.333,0,18.392,0.089227
292,195.83,0.642,11.341,0,18.466,0.089094
293,195.87,0.667,11.389,0,18.504,0.088349
294,195.9,0.667,11.337,0,18.429,0.088749
295,195.94,0.68,11.452,0,18.633,0.086594
296,195.97,0.68,11.392,1.4468e-06,18.506,0.088201
297,196.01,0.68,11.436,0,18.562,0.087124
298,196.04,0.675,11.361,0,18.453,0.088338
299,196.08,0.675,11.342,0.00017303,18.427,0.089313
300,196.11,0.642,10.96,0,17.84,0.097561
301,196.15,0.642,10.931,0,17.78,0.098496
302,196.18,0.642,10.948,0,17.806,0.09783
303,196.22,0.642,10.867,0,17.703,0.099697
304,196.25,0.642,11.037,0,17.975,0.09595
305,196.29,0.642,10.936,0,17.808,0.098001
306,196.32,0.642,10.997,0,17.893,0.096724
307,196.36,0.642,11,0,17.891,0.0966
308,196.39,0.642,10.879,0,17.74,0.099658
309,196.43,0.556,10.227,0,16.739,0.11471
310,196.46,0.556,9.7944,0,16.091,0.125


==> readme.txt <==
Release notes -- March 21, 2007 (MSD)

The osameet2 package provides tools for preparing a LaTeX manuscript for submission to an OSA conference or meeting.
The package contains the following:

1. osameet2.sty: LaTeX style file, replaces osameet.sty
2. osameetings.tex: template and style guide
3. osameetings.pdf: compiled template and style guide
4. osajnl.bst: BibTeX style file suitable for OSA journal, meeting, and conference submissions
5. sample EPS and PDF figure files
6. required package files geometry and cite (included for reference; users should obtain latest versions from CTAN or a recent TeX build)

Comments and questions should be directed to the OSA Technical Papers Department (tel: +1 202.416.6191,  e-mail: cstech@osa.org).
